Green Tethered UAVs for EMF-Aware Cellular Networks

A prevalent theory circulating among the non-scientific community is that the intensive deployment of base stations over the territory significantly increases the level of electromagnetic field (EMF) exposure and affects population health. To alleviate this concern, in this work, we propose a network architecture that introduces tethered unmanned aerial vehicles (TUAVs) carrying green antennas to minimize the EMF exposure while guaranteeing a high data rate for users. In particular, each TUAV can attach itself to one of the possible ground stations at the top of some buildings. The location of the TUAVs, transmit power of user equipment and association policy are optimized to minimize the EMF exposure. Unfortunately, the problem turns out to be mixed-integer non-linear programming (MINLP), which is non-deterministic polynomial-time (NP) hard. We propose an efficient low-complexity algorithm composed of three submodules. Firstly, we propose an algorithm based on the greedy principle to determine the optimal association matrix between the users and base stations. Then, we offer two approaches, a modified K-mean and shrink and realign (SR) process, to associate each TUAV with a ground station. Finally, we put forward two algorithms based on the golden search and SR process to adjust the TUAV's position within the hovering area over the building. After that, we consider the dual problem that maximizes the sum rate while keeping the exposure below a predefined value, such as the level enforced by the regulation. Next, we perform extensive simulations to show the effectiveness of the proposed TUAVs to reduce the exposure compared to various architectures. Eventually, we show that TUAVs with green antennas can effectively mitigate the EMF exposure by more than 20% compared to fixed green small cells while achieving a higher data rate.

==> figures/Association/bf.dat <==
   4.0000000e+00   9.4871927e-04
   6.0000000e+00   1.4668610e-03
   8.0000000e+00   2.0855026e-03
   1.0000000e+01   2.5955116e-03
   1.2000000e+01   3.2906767e-03
   1.4000000e+01   3.9774215e-03
   1.6000000e+01   4.6191143e-03
   1.8000000e+01   5.3219934e-03
   2.0000000e+01   5.9703911e-03


==> figures/Association/bs.dat <==
   4.0000000e+00   1.4106540e-03
   6.0000000e+00   2.0678066e-03
   8.0000000e+00   2.8020223e-03
   1.0000000e+01   3.3812567e-03
   1.2000000e+01   4.1334206e-03
   1.4000000e+01   4.8784871e-03
   1.6000000e+01   5.5570311e-03
   1.8000000e+01   6.2890995e-03
   2.0000000e+01   6.9726838e-03


==> figures/Association/pr.dat <==
   4.0000000e+00   9.6755728e-04
   6.0000000e+00   1.4698175e-03
   8.0000000e+00   2.0870415e-03
   1.0000000e+01   2.5956138e-03
   1.2000000e+01   3.2906767e-03
   1.4000000e+01   3.9774215e-03
   1.6000000e+01   4.6191143e-03
   1.8000000e+01   5.3219934e-03
   2.0000000e+01   5.9703911e-03


==> figures/Association/ra.dat <==
   4.0000000e+00   1.4999304e-03
   6.0000000e+00   2.1352429e-03
   8.0000000e+00   2.9059703e-03
   1.0000000e+01   3.4712833e-03
   1.2000000e+01   4.2210654e-03
   1.4000000e+01   4.9895171e-03
   1.6000000e+01   5.6536503e-03
   1.8000000e+01   6.3724991e-03
   2.0000000e+01   7.0624128e-03


==> figures/EMF/BS_EMF_EXP.dat <==
   5.0000000e+00   1.3892349e-03
   1.0000000e+01   2.8143544e-03
   1.5000000e+01   4.2159508e-03
   2.0000000e+01   5.6880760e-03
   2.5000000e+01   6.9860563e-03
   3.0000000e+01   8.4034792e-03
   3.5000000e+01   9.7305849e-03
   4.0000000e+01   1.0993861e-02
   4.5000000e+01   1.2681574e-02
   5.0000000e+01   1.3917459e-02
   5.5000000e+01   1.5346440e-02
   6.0000000e+01   1.6936745e-02
   6.5000000e+01   1.8225099e-02
   7.0000000e+01   1.9466123e-02
   7.5000000e+01   2.0888655e-02
   8.0000000e+01   2.2522492e-02
   8.5000000e+01   2.3841072e-02
   9.0000000e+01   2.4913354e-02


==> figures/EMF/SC_EMF_EXP.dat <==
   5.0000000e+00   4.4253043e-04
   1.0000000e+01   9.1858646e-04
   1.5000000e+01   1.4307590e-03
   2.0000000e+01   2.0975933e-03
   2.5000000e+01   2.7750616e-03
   3.0000000e+01   3.5675864e-03
   3.5000000e+01   4.4933076e-03
   4.0000000e+01   5.3649530e-03
   4.5000000e+01   6.5758979e-03
   5.0000000e+01   7.5671726e-03
   5.5000000e+01   8.6665669e-03
   6.0000000e+01   9.9485276e-03
   6.5000000e+01   1.1041026e-02
   7.0000000e+01   1.2135613e-02
   7.5000000e+01   1.3328886e-02
   8.0000000e+01   1.4782795e-02
   8.5000000e+01   1.5896922e-02
   9.0000000e+01   1.6830037e-02


==> figures/EMF/UAV_EMF_EXP.dat <==
   5.0000000e+00   5.2968374e-05
   1.0000000e+01   2.0434603e-04
   1.5000000e+01   3.9692103e-04
   2.0000000e+01   6.8719884e-04
   2.5000000e+01   1.0497395e-03
   3.0000000e+01   1.5575803e-03
   3.5000000e+01   2.2232895e-03
   4.0000000e+01   2.9592720e-03
   4.5000000e+01   3.9418796e-03
   5.0000000e+01   4.7944945e-03
   5.5000000e+01   5.8633118e-03
   6.0000000e+01   6.9027103e-03
   6.5000000e+01   7.9432722e-03
   7.0000000e+01   9.0466184e-03
   7.5000000e+01   1.0185222e-02
   8.0000000e+01   1.1487361e-02
   8.5000000e+01   1.2523736e-02
   9.0000000e+01   1.3454223e-02


==> figures/UL_DL_LAM/bs.dat <==
   6.0000000e+00   1.8057767e-03
   1.2000000e+01   3.4935563e-03
   1.8000000e+01   5.2253278e-03
   2.4000000e+01   6.8660194e-03
   3.0000000e+01   8.6936509e-03
   3.6000000e+01   1.0508220e-02
   4.2000000e+01   1.2167955e-02
   4.8000000e+01   1.4135837e-02


==> figures/UL_DL_LAM/dd.dat <==
   6.0000000e+00   1.8057759e-03
   1.2000000e+01   3.4935546e-03
   1.8000000e+01   5.2253252e-03
   2.4000000e+01   6.8660163e-03
   3.0000000e+01   8.6936469e-03
   3.6000000e+01   1.0508215e-02
   4.2000000e+01   1.2167950e-02
   4.8000000e+01   1.4135832e-02


==> figures/UL_DL_LAM/dl_bs.dat <==
   6.0000000e+00   9.1249466e-10
   1.2000000e+01   1.8696405e-09
   1.8000000e+01   2.9241255e-09
   2.4000000e+01   3.6639913e-09
   3.0000000e+01   4.7785538e-09
   3.6000000e+01   5.9668675e-09
   4.2000000e+01   6.3279030e-09
   4.8000000e+01   7.4149436e-09


==> figures/UL_DL_LAM/dl_do.dat <==
   6.0000000e+00   4.5485296e-11
   1.2000000e+01   1.4283701e-10
   1.8000000e+01   3.0388307e-10
   2.4000000e+01   5.0354290e-10
   3.0000000e+01   7.7552597e-10
   3.6000000e+01   1.2489021e-09
   4.2000000e+01   1.6302017e-09
   4.8000000e+01   2.3546957e-09


==> figures/UL_DL_LAM/dl_ud.dat <==
   6.0000000e+00   8.1264591e-11
   1.2000000e+01   2.8261003e-10
   1.8000000e+01   6.8118073e-10
   2.4000000e+01   1.2087214e-09
   3.0000000e+01   1.8580634e-09
   3.6000000e+01   2.7672193e-09
   4.2000000e+01   3.2371880e-09
   4.8000000e+01   4.2065852e-09


==> figures/UL_DL_LAM/ud.dat <==
   6.0000000e+00   1.2694523e-04
   1.2000000e+01   5.0358570e-04
   1.8000000e+01   1.2780474e-03
   2.4000000e+01   2.3777736e-03
   3.0000000e+01   3.7149994e-03
   3.6000000e+01   5.1482807e-03
   4.2000000e+01   6.6022842e-03
   4.8000000e+01   8.2721182e-03


==> figures/UL_DL_LAM/ul_bs.dat <==
   6.0000000e+00   1.8057758e-03
   1.2000000e+01   3.4935545e-03
   1.8000000e+01   5.2253249e-03
   2.4000000e+01   6.8660158e-03
   3.0000000e+01   8.6936461e-03
   3.6000000e+01   1.0508214e-02
   4.2000000e+01   1.2167948e-02
   4.8000000e+01   1.4135830e-02


==> figures/UL_DL_LAM/ul_ud.dat <==
   6.0000000e+00   1.2694515e-04
   1.2000000e+01   5.0358542e-04
   1.8000000e+01   1.2780467e-03
   2.4000000e+01   2.3777724e-03
   3.0000000e+01   3.7149976e-03
   3.6000000e+01   5.1482779e-03
   4.2000000e+01   6.6022809e-03
   4.8000000e+01   8.2721140e-03


==> figures/UL_DL_LAM/ul_uo.dat <==
   6.0000000e+00   7.6665588e-05
   1.2000000e+01   2.7056181e-04
   1.8000000e+01   5.7487230e-04
   2.4000000e+01   1.0123594e-03
   3.0000000e+01   1.6779549e-03
   3.6000000e+01   2.5754377e-03
   4.2000000e+01   3.6268559e-03
   4.8000000e+01   4.9272792e-03


==> figures/UL_DL_LAM/uu.dat <==
   6.0000000e+00   7.6666501e-05
   1.2000000e+01   2.7056368e-04
   1.8000000e+01   5.7487522e-04
   2.4000000e+01   1.0123631e-03
   3.0000000e+01   1.6779597e-03
   3.6000000e+01   2.5754436e-03
   4.2000000e+01   3.6268622e-03
   4.8000000e+01   4.9272866e-03


==> figures/deployment/bf_2.dat <==
   4.0000000e+00   3.6503727e-04
   6.0000000e+00   7.9236989e-04
   8.0000000e+00   1.2247363e-03
   1.0000000e+01   1.8055947e-03
   1.2000000e+01   2.3657210e-03
   1.4000000e+01   3.0525044e-03
   1.6000000e+01   3.5348261e-03
   1.8000000e+01   4.2859569e-03
   2.0000000e+01   4.8729859e-03


==> figures/deployment/bf_4.dat <==
   4.0000000e+00   1.7860795e-04
   6.0000000e+00   3.8356859e-04
   8.0000000e+00   6.2621228e-04
   1.0000000e+01   1.0501091e-03
   1.2000000e+01   1.3413754e-03
   1.4000000e+01   1.8664910e-03
   1.6000000e+01   2.3735466e-03
   1.8000000e+01   2.9142775e-03
   2.0000000e+01   3.4927265e-03


==> figures/deployment/bs_2.dat <==
   4.0000000e+00   1.4036165e-03
   6.0000000e+00   2.1120219e-03
   8.0000000e+00   2.8319708e-03
   1.0000000e+01   3.4874463e-03
   1.2000000e+01   4.2531394e-03
   1.4000000e+01   4.9525756e-03
   1.6000000e+01   5.5084622e-03
   1.8000000e+01   6.3538617e-03
   2.0000000e+01   6.9400075e-03


==> figures/deployment/bs_4.dat <==
   4.0000000e+00   1.3670629e-03
   6.0000000e+00   2.1186374e-03
   8.0000000e+00   2.7973831e-03
   1.0000000e+01   3.5480173e-03
   1.2000000e+01   4.0745162e-03
   1.4000000e+01   4.7755167e-03
   1.6000000e+01   5.4880450e-03
   1.8000000e+01   6.1460242e-03
   2.0000000e+01   6.8319179e-03


==> figures/deployment/km_2.dat <==
   4.0000000e+00   3.7693475e-04
   6.0000000e+00   8.1821579e-04
   8.0000000e+00   1.2683005e-03
   1.0000000e+01   1.8663303e-03
   1.2000000e+01   2.4257677e-03
   1.4000000e+01   3.1160845e-03
   1.6000000e+01   3.6119770e-03
   1.8000000e+01   4.3660048e-03
   2.0000000e+01   4.9640445e-03


==> figures/deployment/km_4.dat <==
   4.0000000e+00   1.9552502e-04
   6.0000000e+00   4.2560333e-04
   8.0000000e+00   6.9157124e-04
   1.0000000e+01   1.0899931e-03
   1.2000000e+01   1.4048665e-03
   1.4000000e+01   1.9551276e-03
   1.6000000e+01   2.4918563e-03
   1.8000000e+01   3.0408965e-03
   2.0000000e+01   3.6174538e-03


==> figures/deployment/ra_2.dat <==
   4.0000000e+00   9.2286564e-04
   6.0000000e+00   1.4584212e-03
   8.0000000e+00   2.0295151e-03
   1.0000000e+01   2.5697010e-03
   1.2000000e+01   3.2539117e-03
   1.4000000e+01   3.8977283e-03
   1.6000000e+01   4.3890757e-03
   1.8000000e+01   5.1890498e-03
   2.0000000e+01   5.7711283e-03


==> figures/deployment/ra_4.dat <==
   4.0000000e+00   5.5696403e-04
   6.0000000e+00   1.0197218e-03
   8.0000000e+00   1.3957528e-03
   1.0000000e+01   1.9033260e-03
   1.2000000e+01   2.2612221e-03
   1.4000000e+01   2.8610511e-03
   1.6000000e+01   3.4225070e-03
   1.8000000e+01   4.0131946e-03
   2.0000000e+01   4.5815526e-03


==> figures/deployment/sr_2.dat <==
   4.0000000e+00   3.8661657e-04
   6.0000000e+00   8.2145562e-04
   8.0000000e+00   1.2686585e-03
   1.0000000e+01   1.8576698e-03
   1.2000000e+01   2.4263844e-03
   1.4000000e+01   3.1227512e-03
   1.6000000e+01   3.6085494e-03
   1.8000000e+01   4.3639354e-03
   2.0000000e+01   4.9454481e-03


==> figures/deployment/sr_4.dat <==
   4.0000000e+00   1.9673169e-04
   6.0000000e+00   4.1494983e-04
   8.0000000e+00   6.8282507e-04
   1.0000000e+01   1.1244253e-03
   1.2000000e+01   1.4213969e-03
   1.4000000e+01   1.9516649e-03
   1.6000000e+01   2.4768395e-03
   1.8000000e+01   3.0177842e-03
   2.0000000e+01   3.5893668e-03


==> figures/length_angle/bf.dat <==
   4.0000000e+00   1.6302283e-04
   6.0000000e+00   5.4698561e-04
   8.0000000e+00   1.0623529e-03
   1.0000000e+01   1.5253892e-03
   1.2000000e+01   2.1073356e-03
   1.4000000e+01   2.7732822e-03
   1.6000000e+01   3.2817433e-03
   1.8000000e+01   3.9350273e-03
   2.0000000e+01   4.6757453e-03


==> figures/length_angle/bs.dat <==
   4.0000000e+00   1.3779033e-03
   6.0000000e+00   2.0920255e-03
   8.0000000e+00   2.8681285e-03
   1.0000000e+01   3.4545694e-03
   1.2000000e+01   4.1716340e-03
   1.4000000e+01   4.9163349e-03
   1.6000000e+01   5.5143170e-03
   1.8000000e+01   6.1989332e-03
   2.0000000e+01   7.1038583e-03


==> figures/length_angle/km.dat <==
   4.0000000e+00   2.1130299e-04
   6.0000000e+00   6.2027769e-04
   8.0000000e+00   1.1571844e-03
   1.0000000e+01   1.6028697e-03
   1.2000000e+01   2.1922850e-03
   1.4000000e+01   2.8701699e-03
   1.6000000e+01   3.3805881e-03
   1.8000000e+01   4.0350203e-03
   2.0000000e+01   4.7816120e-03


==> figures/length_angle/ra.dat <==
   4.0000000e+00   3.9263191e-04
   6.0000000e+00   8.2295630e-04
   8.0000000e+00   1.3707930e-03
   1.0000000e+01   1.8430253e-03
   1.2000000e+01   2.4419982e-03
   1.4000000e+01   3.1303264e-03
   1.6000000e+01   3.6363931e-03
   1.8000000e+01   4.2953925e-03
   2.0000000e+01   5.0516839e-03


==> figures/length_angle/sr.dat <==
   4.0000000e+00   1.9256333e-04
   6.0000000e+00   5.8888903e-04
   8.0000000e+00   1.1103322e-03
   1.0000000e+01   1.5822598e-03
   1.2000000e+01   2.1660644e-03
   1.4000000e+01   2.8323704e-03
   1.6000000e+01   3.3448247e-03
   1.8000000e+01   3.9970602e-03
   2.0000000e+01   4.7363460e-03


==> figures/num_possible_location_uavs/UAV_2.dat <==
   2.0000000e+00   2.2947212e-02
   4.0000000e+00   2.1694710e-02
   8.0000000e+00   2.0698202e-02
   1.6000000e+01   1.9823827e-02
   3.2000000e+01   1.9735181e-02
   6.4000000e+01   1.9589984e-02
   1.2800000e+02   1.9386316e-02


==> figures/num_possible_location_uavs/UAV_4.dat <==
   2.0000000e+00             NaN
   4.0000000e+00   1.7821368e-02
   8.0000000e+00   1.6965444e-02
   1.6000000e+01   1.5494868e-02
   3.2000000e+01   1.5210396e-02
   6.4000000e+01   1.4732739e-02
   1.2800000e+02   1.4565757e-02


==> figures/num_possible_location_uavs/UAV_8.dat <==
   2.0000000e+00             NaN
   4.0000000e+00             NaN
   8.0000000e+00   1.3436102e-02
   1.6000000e+01   1.1111019e-02
   3.2000000e+01   1.0002428e-02
   6.4000000e+01   9.4142601e-03
   1.2800000e+02   8.9590776e-03


==> figures/num_possible_location_uavs/sc_2.dat <==
   2.0000000e+00   2.3917666e-02
   4.0000000e+00   2.3917666e-02
   8.0000000e+00   2.3917666e-02
   1.6000000e+01   2.3917666e-02
   3.2000000e+01   2.3917666e-02
   6.4000000e+01   2.3917666e-02
   1.2800000e+02   2.3917666e-02


==> figures/num_possible_location_uavs/sc_4.dat <==
   2.0000000e+00   1.8760252e-02
   4.0000000e+00   1.8760252e-02
   8.0000000e+00   1.8760252e-02
   1.6000000e+01   1.8760252e-02
   3.2000000e+01   1.8760252e-02
   6.4000000e+01   1.8760252e-02
   1.2800000e+02   1.8760252e-02


==> figures/num_possible_location_uavs/sc_8.dat <==
   2.0000000e+00   1.4167621e-02
   4.0000000e+00   1.4167621e-02
   8.0000000e+00   1.4167621e-02
   1.6000000e+01   1.4167621e-02
   3.2000000e+01   1.4167621e-02
   6.4000000e+01   1.4167621e-02
   1.2800000e+02   1.4167621e-02


==> figures/rate_objective/BS.dat <==
   2.0000000e-08   1.5093417e-01
   6.3245553e-08   3.7989127e-01
   2.0000000e-07   9.2391545e-01
   6.3245553e-07   2.1897439e+00
   2.0000000e-06   4.8409536e+00
   6.3245553e-06   1.0048796e+01
   2.0000000e-05   1.9393525e+01
   6.3245553e-05   3.2195665e+01
   2.0000000e-04   4.7184653e+01
   6.3245553e-04   6.2952883e+01
   2.0000000e-03   7.5819705e+01
   6.3245553e-03   7.6012712e+01
   2.0000000e-02   7.5798763e+01
   6.3245553e-02   7.5681524e+01
   2.0000000e-01   7.6056755e+01
   6.3245553e-01   7.5785199e+01
   2.0000000e+00   7.6170655e+01


==> figures/rate_objective/SC.dat <==
   2.0000000e-08   6.5697630e-01
   6.3245553e-08   1.5845843e+00
   2.0000000e-07   4.0136932e+00
   6.3245553e-07   9.6108744e+00
   2.0000000e-06   2.2047956e+01
   6.3245553e-06   4.6638216e+01
   2.0000000e-05   8.9816207e+01
   6.3245553e-05   1.5102644e+02
   2.0000000e-04   2.2396899e+02
   6.3245553e-04   3.0274680e+02
   2.0000000e-03   3.6644446e+02
   6.3245553e-03   3.6678991e+02
   2.0000000e-02   3.6689442e+02
   6.3245553e-02   3.6592966e+02
   2.0000000e-01   3.6746614e+02
   6.3245553e-01   3.6660561e+02
   2.0000000e+00   3.6791557e+02


==> figures/rate_objective/UAV.dat <==
   2.0000000e-08   2.8349381e+00
   6.3245553e-08   6.8990884e+00
   2.0000000e-07   1.4929205e+01
   6.3245553e-07   2.8093503e+01
   2.0000000e-06   5.0070424e+01
   6.3245553e-06   8.3754278e+01
   2.0000000e-05   1.3262599e+02
   6.3245553e-05   1.9593414e+02
   2.0000000e-04   2.6954406e+02
   6.3245553e-04   3.4921029e+02
   2.0000000e-03   4.1380087e+02
   6.3245553e-03   4.1438267e+02
   2.0000000e-02   4.1444864e+02
   6.3245553e-02   4.1259727e+02
   2.0000000e-01   4.1471858e+02
   6.3245553e-01   4.1323768e+02
   2.0000000e+00   4.1610853e+02


==> figures/rate_power/BS.dat <==
   2.0000000e+01   5.6771377e+01
   2.2000000e+01   6.2529993e+01
   2.4000000e+01   6.9090270e+01
   2.6000000e+01   7.5418651e+01
   2.8000000e+01   7.6683748e+01
   3.0000000e+01   7.6683748e+01
   3.2000000e+01   7.6683748e+01
   3.4000000e+01   7.6683748e+01
   3.6000000e+01   7.6683748e+01


==> figures/rate_power/BS16.dat <==
   2.0000000e+01   5.6377061e+01
   2.2000000e+01   6.2952814e+01
   2.4000000e+01   6.9415574e+01
   2.6000000e+01   7.5123732e+01
   2.8000000e+01   7.6541897e+01
   3.0000000e+01   7.6525364e+01
   3.2000000e+01   7.6204739e+01
   3.4000000e+01   7.6337721e+01
   3.6000000e+01   7.6482695e+01


==> figures/rate_power/BS8.dat <==
   2.0000000e+01   5.5923365e+01
   2.2000000e+01   6.2737355e+01
   2.4000000e+01   6.8997138e+01
   2.6000000e+01   7.5905877e+01
   2.8000000e+01   8.2305144e+01
   3.0000000e+01   8.9219649e+01
   3.2000000e+01   9.5287636e+01
   3.4000000e+01   1.0226672e+02
   3.6000000e+01   1.0894491e+02


==> figures/rate_power/SC.dat <==
   2.0000000e+01   2.6982138e+02
   2.2000000e+01   3.0042717e+02
   2.4000000e+01   3.3295930e+02
   2.6000000e+01   3.6480545e+02
   2.8000000e+01   3.7122697e+02
   3.0000000e+01   3.7122697e+02
   3.2000000e+01   3.7122697e+02
   3.4000000e+01   3.7122697e+02
   3.6000000e+01   3.7122697e+02


==> figures/rate_power/SC16.dat <==
   2.0000000e+01   2.6928941e+02
   2.2000000e+01   3.0152638e+02
   2.4000000e+01   3.3495757e+02
   2.6000000e+01   3.6330226e+02
   2.8000000e+01   3.6959210e+02
   3.0000000e+01   3.6948311e+02
   3.2000000e+01   3.6870220e+02
   3.4000000e+01   3.6901247e+02
   3.6000000e+01   3.6964964e+02


==> figures/rate_power/SC8.dat <==
   2.0000000e+01   2.6827501e+02
   2.2000000e+01   3.0089887e+02
   2.4000000e+01   3.3283195e+02
   2.6000000e+01   3.6705709e+02
   2.8000000e+01   3.9893816e+02
   3.0000000e+01   4.3318861e+02
   3.2000000e+01   4.6484350e+02
   3.4000000e+01   4.9918291e+02
   3.6000000e+01   5.3236914e+02


==> figures/rate_power/UAV.dat <==
   2.0000000e+01   3.1596615e+02
   2.2000000e+01   3.4712751e+02
   2.4000000e+01   3.7754098e+02
   2.6000000e+01   4.0945507e+02
   2.8000000e+01   4.1899705e+02
   3.0000000e+01   4.1899705e+02
   3.2000000e+01   4.1899705e+02
   3.4000000e+01   4.1899705e+02
   3.6000000e+01   4.1899705e+02


==> figures/rate_power/UAV16.dat <==
   2.0000000e+01   3.1479580e+02
   2.2000000e+01   3.4949155e+02
   2.4000000e+01   3.8182346e+02
   2.6000000e+01   4.0932985e+02
   2.8000000e+01   4.1872542e+02
   3.0000000e+01   4.1882574e+02
   3.2000000e+01   4.1882409e+02
   3.4000000e+01   4.1876587e+02
   3.6000000e+01   4.1880473e+02


==> figures/rate_power/UAV8.dat <==
   2.0000000e+01   3.1525702e+02
   2.2000000e+01   3.4789205e+02
   2.4000000e+01   3.7947834e+02
   2.6000000e+01   4.1463248e+02
   2.8000000e+01   4.4537605e+02
   3.0000000e+01   4.8111548e+02
   3.2000000e+01   5.1081098e+02
   3.4000000e+01   5.4569874e+02
   3.6000000e+01   5.7729208e+02


==> figures/rateobjective/BS.dat <==
   2.0000000e-08   1.5093417e-01
   6.3245553e-08   3.7989127e-01
   2.0000000e-07   9.2391545e-01
   6.3245553e-07   2.1897439e+00
   2.0000000e-06   4.8409536e+00
   6.3245553e-06   1.0048796e+01
   2.0000000e-05   1.9393525e+01
   6.3245553e-05   3.2195665e+01
   2.0000000e-04   4.7184653e+01
   6.3245553e-04   6.2952883e+01
   2.0000000e-03   7.5819705e+01
   6.3245553e-03   7.6012712e+01
   2.0000000e-02   7.5798763e+01
   6.3245553e-02   7.5681524e+01
   2.0000000e-01   7.6056755e+01
   6.3245553e-01   7.5785199e+01
   2.0000000e+00   7.6170655e+01


==> figures/rateobjective/BS_c.dat <==
   2.0000000e-08   1.4041620e-02
   6.3245553e-08   3.3655675e-02
   2.0000000e-07   5.4421284e-02
   6.3245553e-07   8.8955834e-02
   2.0000000e-06   1.4173352e-01
   6.3245553e-06   2.3758835e-01
   2.0000000e-05   3.3353739e-01
   6.3245553e-05   6.1247617e-01
   2.0000000e-04   9.6267282e-01
   6.3245553e-04   1.7588329e+00
   2.0000000e-03   2.6834490e+00
   6.3245553e-03   2.6171084e+00
   2.0000000e-02   2.6593520e+00
   6.3245553e-02   2.7461788e+00
   2.0000000e-01   2.6018518e+00
   6.3245553e-01   2.6585106e+00
   2.0000000e+00   2.6010831e+00


==> figures/rateobjective/SC.dat <==
   2.0000000e-08   6.5697630e-01
   6.3245553e-08   1.5845843e+00
   2.0000000e-07   4.0136932e+00
   6.3245553e-07   9.6108744e+00
   2.0000000e-06   2.2047956e+01
   6.3245553e-06   4.6638216e+01
   2.0000000e-05   8.9816207e+01
   6.3245553e-05   1.5102644e+02
   2.0000000e-04   2.2396899e+02
   6.3245553e-04   3.0274680e+02
   2.0000000e-03   3.6644446e+02
   6.3245553e-03   3.6678991e+02
   2.0000000e-02   3.6689442e+02
   6.3245553e-02   3.6592966e+02
   2.0000000e-01   3.6746614e+02
   6.3245553e-01   3.6660561e+02
   2.0000000e+00   3.6791557e+02


==> figures/rateobjective/SC_c.dat <==
   2.0000000e-08   5.9627273e-02
   6.3245553e-08   1.1456459e-01
   2.0000000e-07   1.7635763e-01
   6.3245553e-07   2.9375660e-01
   2.0000000e-06   4.8499049e-01
   6.3245553e-06   8.1286780e-01
   2.0000000e-05   1.2966181e+00
   6.3245553e-05   2.3927728e+00
   2.0000000e-04   4.1648275e+00
   6.3245553e-04   7.6356139e+00
   2.0000000e-03   1.2099345e+01
   6.3245553e-03   1.2142463e+01
   2.0000000e-02   1.2169820e+01
   6.3245553e-02   1.2360447e+01
   2.0000000e-01   1.2091121e+01
   6.3245553e-01   1.2280461e+01
   2.0000000e+00   1.2113293e+01


==> figures/rateobjective/UAV.dat <==
   2.0000000e-08   2.8349381e+00
   6.3245553e-08   6.8990884e+00
   2.0000000e-07   1.4929205e+01
   6.3245553e-07   2.8093503e+01
   2.0000000e-06   5.0070424e+01
   6.3245553e-06   8.3754278e+01
   2.0000000e-05   1.3262599e+02
   6.3245553e-05   1.9593414e+02
   2.0000000e-04   2.6954406e+02
   6.3245553e-04   3.4921029e+02
   2.0000000e-03   4.1380087e+02
   6.3245553e-03   4.1438267e+02
   2.0000000e-02   4.1444864e+02
   6.3245553e-02   4.1259727e+02
   2.0000000e-01   4.1471858e+02
   6.3245553e-01   4.1323768e+02
   2.0000000e+00   4.1610853e+02


==> figures/rateobjective/UAV_c.dat <==
   2.0000000e-08   4.5471645e-01
   6.3245553e-08   9.6857233e-01
   2.0000000e-07   1.8950087e+00
   6.3245553e-07   3.4435426e+00
   2.0000000e-06   5.8063964e+00
   6.3245553e-06   9.2702462e+00
   2.0000000e-05   1.4049448e+01
   6.3245553e-05   2.1014534e+01
   2.0000000e-04   3.0002114e+01
   6.3245553e-04   4.1480509e+01
   2.0000000e-03   5.4507880e+01
   6.3245553e-03   5.4338099e+01
   2.0000000e-02   5.4452686e+01
   6.3245553e-02   5.4177495e+01
   2.0000000e-01   5.4613866e+01
   6.3245553e-01   5.4557078e+01
   2.0000000e+00   5.4237724e+01


==> figures/ratepower/BS.dat <==
   2.0000000e+01   5.6771377e+01
   2.2000000e+01   6.2529993e+01
   2.4000000e+01   6.9090270e+01
   2.6000000e+01   7.5418651e+01
   2.8000000e+01   7.6683748e+01
   3.0000000e+01   7.6683748e+01
   3.2000000e+01   7.6683748e+01
   3.4000000e+01   7.6683748e+01
   3.6000000e+01   7.6683748e+01


==> figures/ratepower/BS16.dat <==
   2.0000000e+01   5.6377061e+01
   2.2000000e+01   6.2952814e+01
   2.4000000e+01   6.9415574e+01
   2.6000000e+01   7.5123732e+01
   2.8000000e+01   7.6541897e+01
   3.0000000e+01   7.6525364e+01
   3.2000000e+01   7.6204739e+01
   3.4000000e+01   7.6337721e+01
   3.6000000e+01   7.6482695e+01


==> figures/ratepower/BS8.dat <==
   2.0000000e+01   5.5923365e+01
   2.2000000e+01   6.2737355e+01
   2.4000000e+01   6.8997138e+01
   2.6000000e+01   7.5905877e+01
   2.8000000e+01   8.2305144e+01
   3.0000000e+01   8.9219649e+01
   3.2000000e+01   9.5287636e+01
   3.4000000e+01   1.0226672e+02
   3.6000000e+01   1.0894491e+02


==> figures/ratepower/SC.dat <==
   2.0000000e+01   2.6982138e+02
   2.2000000e+01   3.0042717e+02
   2.4000000e+01   3.3295930e+02
   2.6000000e+01   3.6480545e+02
   2.8000000e+01   3.7122697e+02
   3.0000000e+01   3.7122697e+02
   3.2000000e+01   3.7122697e+02
   3.4000000e+01   3.7122697e+02
   3.6000000e+01   3.7122697e+02


==> figures/ratepower/SC16.dat <==
   2.0000000e+01   2.6928941e+02
   2.2000000e+01   3.0152638e+02
   2.4000000e+01   3.3495757e+02
   2.6000000e+01   3.6330226e+02
   2.8000000e+01   3.6959210e+02
   3.0000000e+01   3.6948311e+02
   3.2000000e+01   3.6870220e+02
   3.4000000e+01   3.6901247e+02
   3.6000000e+01   3.6964964e+02


==> figures/ratepower/SC8.dat <==
   2.0000000e+01   2.6827501e+02
   2.2000000e+01   3.0089887e+02
   2.4000000e+01   3.3283195e+02
   2.6000000e+01   3.6705709e+02
   2.8000000e+01   3.9893816e+02
   3.0000000e+01   4.3318861e+02
   3.2000000e+01   4.6484350e+02
   3.4000000e+01   4.9918291e+02
   3.6000000e+01   5.3236914e+02


==> figures/ratepower/UAV.dat <==
   2.0000000e+01   3.1596615e+02
   2.2000000e+01   3.4712751e+02
   2.4000000e+01   3.7754098e+02
   2.6000000e+01   4.0945507e+02
   2.8000000e+01   4.1899705e+02
   3.0000000e+01   4.1899705e+02
   3.2000000e+01   4.1899705e+02
   3.4000000e+01   4.1899705e+02
   3.6000000e+01   4.1899705e+02


==> figures/ratepower/UAV16.dat <==
   2.0000000e+01   3.1479580e+02
   2.2000000e+01   3.4949155e+02
   2.4000000e+01   3.8182346e+02
   2.6000000e+01   4.0932985e+02
   2.8000000e+01   4.1872542e+02
   3.0000000e+01   4.1882574e+02
   3.2000000e+01   4.1882409e+02
   3.4000000e+01   4.1876587e+02
   3.6000000e+01   4.1880473e+02


==> figures/ratepower/UAV8.dat <==
   2.0000000e+01   3.1525702e+02
   2.2000000e+01   3.4789205e+02
   2.4000000e+01   3.7947834e+02
   2.6000000e+01   4.1463248e+02
   2.8000000e+01   4.4537605e+02
   3.0000000e+01   4.8111548e+02
   3.2000000e+01   5.1081098e+02
   3.4000000e+01   5.4569874e+02
   3.6000000e+01   5.7729208e+02


==> figures/satisfiction/BS_sat.dat <==
   1.0000000e+01   1.0000000e+00
   1.5000000e+01   1.0000000e+00
   2.0000000e+01   1.0000000e+00
   2.5000000e+01   1.0000000e+00
   3.0000000e+01   1.0000000e+00
   3.5000000e+01   1.0000000e+00
   4.0000000e+01   1.0000000e+00
   4.5000000e+01   1.0000000e+00
   5.0000000e+01   1.0000000e+00
   5.5000000e+01   9.9473507e-01
   6.0000000e+01   9.2478830e-01
   6.5000000e+01   7.6053271e-01
   7.0000000e+01   5.5607677e-01
   7.5000000e+01   3.9476419e-01
   8.0000000e+01   2.9310417e-01
   8.5000000e+01   1.9481675e-01
   9.0000000e+01   1.3993550e-01
   9.5000000e+01   1.0216858e-01
   1.0000000e+02   7.7770881e-02
   1.0500000e+02   5.1317706e-02
   1.1000000e+02   3.7476595e-02
   1.1500000e+02   2.9488197e-02
   1.2000000e+02   2.1613831e-02
   1.2500000e+02   1.5611439e-02
   1.3000000e+02   1.3147194e-02
   1.3500000e+02   1.0207016e-02
   1.4000000e+02   8.2805803e-03
   1.4500000e+02   6.7238163e-03
   1.5000000e+02   5.6852546e-03
   1.5500000e+02   4.8692640e-03
   1.6000000e+02   3.5576014e-03
   1.6500000e+02   3.8764881e-03
   1.7000000e+02   2.8405040e-03
   1.7500000e+02   1.7219082e-03
   1.8000000e+02   1.1887161e-03


==> figures/satisfiction/BS_sat_emf.dat <==
   1.0000000e+01   6.6853515e-04
   1.5000000e+01   1.2344907e-03
   2.0000000e+01   1.9984902e-03
   2.5000000e+01   3.1255371e-03
   3.0000000e+01   4.7611015e-03
   3.5000000e+01   7.0194262e-03
   4.0000000e+01   1.0143673e-02
   4.5000000e+01   1.4563413e-02
   5.0000000e+01   2.0973782e-02
   5.5000000e+01   2.9968908e-02
   6.0000000e+01   4.1624135e-02
   6.5000000e+01   5.2917663e-02
   7.0000000e+01   6.3823492e-02
   7.5000000e+01   7.0708098e-02
   8.0000000e+01   7.5112806e-02
   8.5000000e+01   7.9635137e-02
   9.0000000e+01   8.2089452e-02
   9.5000000e+01   8.3710498e-02
   1.0000000e+02   8.4715510e-02
   1.0500000e+02   8.5988339e-02
   1.1000000e+02   8.6574277e-02
   1.1500000e+02   8.6889170e-02
   1.2000000e+02   8.7247215e-02
   1.2500000e+02   8.7522718e-02
   1.3000000e+02   8.7644352e-02
   1.3500000e+02   8.7805419e-02
   1.4000000e+02   8.7887931e-02
   1.4500000e+02   8.8012454e-02
   1.5000000e+02   8.8069910e-02
   1.5500000e+02   8.8120994e-02
   1.6000000e+02   8.8202398e-02
   1.6500000e+02   8.8210174e-02
   1.7000000e+02   8.8270539e-02
   1.7500000e+02   8.8326064e-02
   1.8000000e+02   8.8357769e-02


==> figures/satisfiction/SC_sat.dat <==
   1.0000000e+01   1.0000000e+00
   1.5000000e+01   1.0000000e+00
   2.0000000e+01   1.0000000e+00
   2.5000000e+01   1.0000000e+00
   3.0000000e+01   1.0000000e+00
   3.5000000e+01   1.0000000e+00
   4.0000000e+01   1.0000000e+00
   4.5000000e+01   1.0000000e+00
   5.0000000e+01   1.0000000e+00
   5.5000000e+01   9.9989167e-01
   6.0000000e+01   9.9076212e-01
   6.5000000e+01   9.3683134e-01
   7.0000000e+01   8.1436866e-01
   7.5000000e+01   6.4456820e-01
   8.0000000e+01   4.7919656e-01
   8.5000000e+01   3.3012280e-01
   9.0000000e+01   2.3295012e-01
   9.5000000e+01   1.7110236e-01
   1.0000000e+02   1.2958937e-01
   1.0500000e+02   8.7489054e-02
   1.1000000e+02   6.1544152e-02
   1.1500000e+02   4.6094959e-02
   1.2000000e+02   3.3905572e-02
   1.2500000e+02   2.3305041e-02
   1.3000000e+02   1.9639599e-02
   1.3500000e+02   1.4245404e-02
   1.4000000e+02   1.1684278e-02
   1.4500000e+02   9.3942949e-03
   1.5000000e+02   7.3337009e-03
   1.5500000e+02   6.1914757e-03
   1.6000000e+02   4.5122054e-03
   1.6500000e+02   4.6533142e-03
   1.7000000e+02   3.4970546e-03
   1.7500000e+02   2.3477891e-03
   1.8000000e+02   1.6640120e-03


==> figures/satisfiction/SC_sat_emf.dat <==
   1.0000000e+01   4.2289537e-04
   1.5000000e+01   7.8354359e-04
   2.0000000e+01   1.2652164e-03
   2.5000000e+01   1.9845037e-03
   3.0000000e+01   3.0396963e-03
   3.5000000e+01   4.4879691e-03
   4.0000000e+01   6.4628777e-03
   4.5000000e+01   9.2682797e-03
   5.0000000e+01   1.3280239e-02
   5.5000000e+01   1.9159762e-02
   6.0000000e+01   2.7249428e-02
   6.5000000e+01   3.6806117e-02
   7.0000000e+01   4.8946535e-02
   7.5000000e+01   5.9264651e-02
   8.0000000e+01   6.6718805e-02
   8.5000000e+01   7.3695493e-02
   9.0000000e+01   7.8047509e-02
   9.5000000e+01   8.0786145e-02
   1.0000000e+02   8.2482068e-02
   1.0500000e+02   8.4455190e-02
   1.1000000e+02   8.5548415e-02
   1.1500000e+02   8.6179280e-02
   1.2000000e+02   8.6712840e-02
   1.2500000e+02   8.7189121e-02
   1.3000000e+02   8.7364935e-02
   1.3500000e+02   8.7617970e-02
   1.4000000e+02   8.7727867e-02
   1.4500000e+02   8.7872770e-02
   1.5000000e+02   8.7984946e-02
   1.5500000e+02   8.8051207e-02
   1.6000000e+02   8.8142796e-02
   1.6500000e+02   8.8169411e-02
   1.7000000e+02   8.8234556e-02
   1.7500000e+02   8.8293818e-02
   1.8000000e+02   8.8336082e-02


==> figures/satisfiction/UAV_sat.dat <==
   1.0000000e+01   1.0000000e+00
   1.5000000e+01   1.0000000e+00
   2.0000000e+01   1.0000000e+00
   2.5000000e+01   1.0000000e+00
   3.0000000e+01   1.0000000e+00
   3.5000000e+01   1.0000000e+00
   4.0000000e+01   1.0000000e+00
   4.5000000e+01   1.0000000e+00
   5.0000000e+01   1.0000000e+00
   5.5000000e+01   9.9963182e-01
   6.0000000e+01   9.8767042e-01
   6.5000000e+01   9.4337578e-01
   7.0000000e+01   8.4856462e-01
   7.5000000e+01   7.3710683e-01
   8.0000000e+01   6.4851268e-01
   8.5000000e+01   5.4817133e-01
   9.0000000e+01   4.7843467e-01
   9.5000000e+01   4.2335154e-01
   1.0000000e+02   3.7634838e-01
   1.0500000e+02   3.2358229e-01
   1.1000000e+02   2.7940629e-01
   1.1500000e+02   2.5042907e-01
   1.2000000e+02   2.1823911e-01
   1.2500000e+02   1.8203168e-01
   1.3000000e+02   1.4848467e-01
   1.3500000e+02   1.1683107e-01
   1.4000000e+02   7.8042736e-02
   1.4500000e+02   4.3833024e-02
   1.5000000e+02   2.2694842e-02
   1.5500000e+02   1.0065405e-02
   1.6000000e+02   4.2808705e-03
   1.6500000e+02   3.9305131e-03
   1.7000000e+02   2.8563770e-03
   1.7500000e+02   1.7219082e-03
   1.8000000e+02   1.1887161e-03


==> figures/satisfiction/UAV_sat_emf.dat <==
   1.0000000e+01   3.1764766e-04
   1.5000000e+01   5.8693203e-04
   2.0000000e+01   9.4443509e-04
   2.5000000e+01   1.4775184e-03
   3.0000000e+01   2.2683006e-03
   3.5000000e+01   3.3450023e-03
   4.0000000e+01   4.8321514e-03
   4.5000000e+01   6.9362282e-03
   5.0000000e+01   9.9003847e-03
   5.5000000e+01   1.4268746e-02
   6.0000000e+01   2.0318749e-02
   6.5000000e+01   2.6972474e-02
   7.0000000e+01   3.5804707e-02
   7.5000000e+01   4.2401940e-02
   8.0000000e+01   4.7965137e-02
   8.5000000e+01   5.4043704e-02
   9.0000000e+01   5.8470696e-02
   9.5000000e+01   6.2181077e-02
   1.0000000e+02   6.5306349e-02
   1.0500000e+02   6.8841618e-02
   1.1000000e+02   7.2025929e-02
   1.1500000e+02   7.4285465e-02
   1.2000000e+02   7.6849116e-02
   1.2500000e+02   7.9533399e-02
   1.3000000e+02   8.2027555e-02
   1.3500000e+02   8.4090695e-02
   1.4000000e+02   8.5877463e-02
   1.4500000e+02   8.7103504e-02
   1.5000000e+02   8.7749505e-02
   1.5500000e+02   8.8049027e-02
   1.6000000e+02   8.8190228e-02
   1.6500000e+02   8.8209670e-02
   1.7000000e+02   8.8270254e-02
   1.7500000e+02   8.8326064e-02
   1.8000000e+02   8.8357769e-02

